Infrared-Selected Active Galactic Nuclei in the Kepler Fields

We utilized the Edelson and Malkan (2012) and Stern et al. (2012) selection techniques and other methods to identify AGN candidates that were monitored during the Kepler prime and K2 missions. Subsequent to those observations, we obtained 125 long-slit optical spectra with the Lick 3-m telescope, 58 spectra with the Palomar 5-m telescope, and three with the Keck 10-m telescope to test these identifications. Of these 186 AGN candidates, 105 were confirmed as Type 1 AGN and 35 as Type 2 AGN, while the remaining 46 were found to have other identifications (e.g., stars and normal galaxies). This indicated an overall reliability of about 75%, while the two main methods had much higher reliability, 87%-96%. The spectra indicated redshifts out to z = 3.4. Then, we examined the AGN sample properties through the Baldwin, Phillips & Terlevich diagram and compared the AGN's spectral energy distributions (SEDs) with those from the literature. We found that our sample yielded the same AGN population as those identified through other methods, such as optical spectroscopy.

==> F2_translation.txt <==
f2_1.pdf & Flux of 0039+0322
f2_2.pdf & Flux of 0042+0730
f2_3.pdf & Flux of 0047+0831
f2_4.pdf & Flux of 0052+0526
f2_5.pdf & Flux of 0058+0841
f2_6.pdf & Flux of 0058+1145
f2_7.pdf & Flux of 0104+0516
f2_8.pdf & Flux of 0109+0724
f2_9.pdf & Flux of 0128+0505
f2_10.pdf & Flux of 0336+1547
f2_11.pdf & Flux of 0337+2335
f2_12.pdf & Flux of 0339+1306
f2_13.pdf & Flux of 0340+1450
f2_14.pdf & Flux of 0343+1325
f2_15.pdf & Flux of 0344+1615
f2_16.pdf & Flux of 0411+1324
f2_17.pdf & Flux of 0412+2305
f2_18.pdf & Flux of 0421+1433
f2_19.pdf & Flux of 0422+2102
f2_20.pdf & Flux of 0425+2104
f2_21.pdf & Flux of 0428+2104
f2_22.pdf & Flux of 0431+1812
f2_23.pdf & Flux of 0431+1459
f2_24.pdf & Flux of 0433+2253
f2_25.pdf & Flux of 0433+2246
f2_26.pdf & Flux of 0433+1758
f2_27.pdf & Flux of 0441+2556
f2_28.pdf & Flux of 0443+1925
f2_29.pdf & Flux of 0443+1445
f2_30.pdf & Flux of 0446+2257
f2_31.pdf & Flux of 0447+2524
f2_32.pdf & Flux of 0447+2025
f2_33.pdf & Flux of 0449+1653
f2_34.pdf & Flux of 0459+1808
f2_35.pdf & Flux of 0500+2525
f2_36.pdf & Flux of 0502+2259
f2_37.pdf & Flux of 0510+1630
f2_38.pdf & Flux of 0518+2110
f2_39.pdf & Flux of 0521+2112
f2_40.pdf & Flux of 0613+2604
f2_41.pdf & Flux of 0624+2739
f2_42.pdf & Flux of 0633+2128
f2_43.pdf & Flux of 0636+2331
f2_44.pdf & Flux of 0650+2503
f2_45.pdf & Flux of 0829+1754
f2_46.pdf & Flux of 0829+2225
f2_47.pdf & Flux of 1124-0109
f2_48.pdf & Flux of 1129-0424
f2_49.pdf & Flux of 1203+0229
f2_50.pdf & Flux of 1205-0156
f2_51.pdf & Flux of 1207-0411
f2_52.pdf & Flux of 1209-0618
f2_53.pdf & Flux of 1212-0556
f2_54.pdf & Flux of 1220-0830
f2_55.pdf & Flux of 1228-0927
f2_56.pdf & Flux of 1240-0928
f2_57.pdf & Flux of 1248-0659
f2_58.pdf & Flux of 1252-0228
f2_59.pdf & Flux of 1253-0323
f2_60.pdf & Flux of 1602-1917
f2_61.pdf & Flux of 1603-2340
f2_62.pdf & Flux of 1608-2827
f2_63.pdf & Flux of 1610-2142
f2_64.pdf & Flux of 1610-1856
f2_65.pdf & Flux of 1611-1705
f2_66.pdf & Flux of 1620-1923
f2_67.pdf & Flux of 1630-2508
f2_68.pdf & Flux of 1631-1844
f2_69.pdf & Flux of 1641-2212
f2_70.pdf & Flux of 1644-1804
f2_71.pdf & Flux of 1652-2231
f2_72.pdf & Flux of 1824+4640
f2_73.pdf & Flux of 1840+4327
f2_74.pdf & Flux of 1841+4259
f2_75.pdf & Flux of 1841+4333
f2_76.pdf & Flux of 1842+4304
f2_77.pdf & Flux of 1843+4329
f2_78.pdf & Flux of 1845+4816
f2_79.pdf & Flux of 1847+4756
f2_80.pdf & Flux of 1848+4245
f2_81.pdf & Flux of 1848+4431
f2_82.pdf & Flux of 1850+4411
f2_83.pdf & Flux of 1853+4053
f2_84.pdf & Flux of 1855+4259
f2_85.pdf & Flux of 1856+4947
f2_86.pdf & Flux of 1858+4850
f2_87.pdf & Flux of 1858+4914
f2_88.pdf & Flux of 1904+3849
f2_89.pdf & Flux of 1904+3755
f2_90.pdf & Flux of 1904+4701
f2_91.pdf & Flux of 1908+3919
f2_92.pdf & Flux of 1909+4834
f2_93.pdf & Flux of 1910+3800
f2_94.pdf & Flux of 1911+4534
f2_95.pdf & Flux of 1911+5036
f2_96.pdf & Flux of 1911+5117
f2_97.pdf & Flux of 1913+3835
f2_98.pdf & Flux of 1913+4201
f2_99.pdf & Flux of 1914+4438
f2_100.pdf & Flux of 1914+4204
f2_101.pdf & Flux of 1915+4102
f2_102.pdf & Flux of 1916+3925
f2_103.pdf & Flux of 1916+4721
f2_104.pdf & Flux of 1916+5009
f2_105.pdf & Flux of 1917+4513
f2_106.pdf & Flux of 1918+4053
f2_107.pdf & Flux of 1918+4937
f2_108.pdf & Flux of 1918+5135
f2_109.pdf & Flux of 1919+4058
f2_110.pdf & Flux of 1919+4409
f2_111.pdf & Flux of 1919+5026
f2_112.pdf & Flux of 1920+3826
f2_113.pdf & Flux of 1920+4703
f2_114.pdf & Flux of 1922+4311
f2_115.pdf & Flux of 1922+4538
f2_116.pdf & Flux of 1923+4341
f2_117.pdf & Flux of 1923+4816
f2_118.pdf & Flux of 1923+4548
f2_119.pdf & Flux of 1923+4754
f2_120.pdf & Flux of 1924+4726
f2_121.pdf & Flux of 1925+5043
f2_122.pdf & Flux of 1926+4209
f2_123.pdf & Flux of 1926+5052
f2_124.pdf & Flux of 1926+4832
f2_125.pdf & Flux of 1926-1825
f2_126.pdf & Flux of 1929+4622
f2_127.pdf & Flux of 1930+4808
f2_128.pdf & Flux of 1930+3759
f2_129.pdf & Flux of 1931+4313
f2_130.pdf & Flux of 1931+4131
f2_131.pdf & Flux of 1931+3828
f2_132.pdf & Flux of 1931+4845
f2_133.pdf & Flux of 1932+4102
f2_134.pdf & Flux of 1933+4101
f2_135.pdf & Flux of 1936+4936
f2_136.pdf & Flux of 1937+4146
f2_137.pdf & Flux of 1937+4937
f2_138.pdf & Flux of 1939+4100
f2_139.pdf & Flux of 1939+4353
f2_140.pdf & Flux of 1942+4747
f2_141.pdf & Flux of 1943-1631
f2_142.pdf & Flux of 1943+5004
f2_143.pdf & Flux of 1943+4316
f2_144.pdf & Flux of 1944+4733
f2_145.pdf & Flux of 1946+4915
f2_146.pdf & Flux of 1946+4946
f2_147.pdf & Flux of 1947+4903
f2_148.pdf & Flux of 1947+4449
f2_149.pdf & Flux of 1949+4623
f2_150.pdf & Flux of 1950+4206
f2_151.pdf & Flux of 1950+4700
f2_152.pdf & Flux of 1951+4155
f2_153.pdf & Flux of 1951+3948
f2_154.pdf & Flux of 1953+4027
f2_155.pdf & Flux of 1954+4813
f2_156.pdf & Flux of 1958+4701
f2_157.pdf & Flux of 2158-1203
f2_158.pdf & Flux of 2202-0826
f2_159.pdf & Flux of 2206-0820
f2_160.pdf & Flux of 2212-0734
f2_161.pdf & Flux of 2213-1710
f2_162.pdf & Flux of 2213-1758
f2_163.pdf & Flux of 2214-0542
f2_164.pdf & Flux of 2214-1619
f2_165.pdf & Flux of 2215-1744
f2_166.pdf & Flux of 2216-1605
f2_167.pdf & Flux of 2216-0939
f2_168.pdf & Flux of 2217-0907
f2_169.pdf & Flux of 2217-1744
f2_170.pdf & Flux of 2225-0457
f2_171.pdf & Flux of 2226-0955
f2_172.pdf & Flux of 2230-0733
f2_173.pdf & Flux of 2235-0839
f2_174.pdf & Flux of 2238-0539
f2_175.pdf & Flux of 2251-1248
f2_176.pdf & Flux of 2253-0825
f2_177.pdf & Flux of 2301-0702
f2_178.pdf & Flux of 2303-0549
f2_179.pdf & Flux of 2304-0318
f2_180.pdf & Flux of 2306-0547
f2_181.pdf & Flux of 2307-0756
f2_182.pdf & Flux of 2311-0741
f2_183.pdf & Flux of 2319-0845
f2_184.pdf & Flux of 2333-0820
f2_185.pdf & Flux of 2348-0717
f2_186.pdf & Flux of 2356-0404

==> Table1_final.csv <==
Name,RA,DEC,Camp,Kepler ID,EM12,S12,Type,Obs,Comment
0039+0322,00 39 48.8,03 22 18.6,8,220334557,,y,Ty 1,Palomar,
0042+0730,00 42 25.6,07 30 08.5,8,220532935,,y,Ty 1,Palomar,
0047+0831,00 47 27.2,08 31 15.5,8,220576589,,y,Ty 1,Palomar,
0052+0526,00 52 08.2,05 26 50.6,8,220437798,,y,Ty 1,Palomar,
0058+0841,00 58 36.6,08 41 09.0,8,220584265,,y,Ty 1,Palomar,
0058+1145,00 58 44.0,11 45 25.5,8,220710118,,y,Ty 1,Palomar,
0104+0516,01 04 38.1,05 16 14.1,8,220428701,,y,Ty 1,Palomar,
0109+0724,01 09 40.2,07 24 46.4,8,220528946,,y,Ty 1,Palomar,
0128+0505,01 28 26.7,05 05 58.6,,,,,Ty 1,Palomar,
0336+1547,03 36 54.4,15 47 45.5,4,210523272,W2R,y,Ty 1,Lick,
0337+2335,03 37 01.4,23 35 54.0,4,211039300,W2R,y,Ty 1,Lick,
0339+1306,03 39 07.9,13 06 48.0,,,,,Other,Lick,RA \& DEC from telescope which may differ as much as 5-6'' from the actual coordinates
0340+1450,03 40 09.2,14 50 48.4,4,210467490,W2R,y,Ty 1,Lick,
0343+1325,03 43 29.7,13 25 19.1,4,210398049,,y,Ty 1,Lick,
0344+1615,03 44 25.9,16 15 32.4,4,210552824,W2R,y,Ty 1,Palomar,
0411+1324,04 11 46.9,13 24 16.7,4,210397302,W2R,y,Ty 1,Lick,
0412+2305,04 12 43.7,23 05 05.4,4,211006936,,y,Ty 1,Lick,
0421+1433,04 21 33.1,14 33 54.3,4,210452310,,,Ty 2,Lick,
0422+2102,04 22 19.0,21 02 06.3,13,210877078,,,Star,Palomar,
0425+2104,04 25 24.7,21 04 58.2,13,210880132,,y,Ty 1,Palomar,
0428+2104,04 28 35.6,17 32 23.5,13,210640612,,,Ty 1,Palomar,
0431+1812,04 31 37.5,18 12 24.5,13,210689083,,y,Star,Palomar,
0431+1459,04 31 52.1,14 49 55.6,,,,,Ty 1,Palomar,
0433+2253,04 33 16.6,22 53 20.2,13,247590222,,y,Star,Palomar,
0433+2246,04 33 20.2,22 46 53.0,13,247576278,,,Star,Palomar,
0433+1758,04 33 27.9,17 58 43.5,13,247027353,W2,y,Star,Palomar,
0441+2556,04 41 38.8,25 56 26.7,13,248018164,,,Star,Palomar,
0443+1925,04 43 03.6,19 25 08.2,13,247178524,,y,Ty 1,Palomar,
0443+1445,04 43 32.5,14 45 33.1,13,246715013,W2R,y,Ty 1,Palomar,
0446+2257,04 46 19.1,22 57 37.2,13,247599464,,,Star,Palomar,
0447+2524,04 47 04.8,25 24 33.4,13,247945148,,y,Ty 1,Palomar,
0447+2025,04 47 51.9,20 25 17.5,13,247285516,W2R,y,Ty 2,Palomar,
0449+1653,04 49 28.4,16 53 43.2,13,246914709,,y,Ty 1,Palomar,
0459+1808,04 59 51.9,18 08 39.6,13,247044744,W2R,y,Ty 1,Palomar,
0500+2525,05 00 05.2,25 25 00.2,13,247946210,,y,Star,Palomar,
0502+2259,05 02 58.2,22 59 51.7,13,247604290,W2R,y,Ty 1,Palomar,
0510+1630,05 10 45.5,16 29 58.0,13,246873969,W2R,y,Ty 1,Palomar,
0518+2110,05 18 09.1,21 10 02.0,13,247371727,,,Star,Palomar,
0521+2112,05 21 46.0,21 12 51.4,,,W2R,y,Star,Lick,
0613+2604,06 13 50.1,26 04 36.7,0,202059532,W2R,y,Ty 1,Lick,
0624+2739,06 24 09.8,27 39 57.5,0,202059530,W2R,y,Ty 1,Lick,
0633+2128,06 33 48.9,21 28 59.7,0,202059545,W2R,y,Ty 1,Lick,
0636+2331,06 36 25.9,23 31 48.8,0,202059531,W2R,y,Ty 1,Lick,
0650+2503,06 50 46.5,25 03 00.0,0,202059522,,,Other,Lick,
0829+1754,08 29 04.8,17 54 16.0,"5, 18",211841691,,,Ty 2,Lick,
0829+2225,08 29 44.3,22 25 27.7,"5, 16, 18",212120407,,,Ty 2,Lick,
1124-0109,11 24 08.6,-01 09 27.7,1,201386942,,,Ty 2,Lick,
1129-0424,11 29 16.7,-04 24 07.3,1,201187307,W2,y,Ty 1,Lick,
1203+0229,12 03 32.9,02 29 34.7,1,201629077,W2R,,Ty 1,Lick,
1205-0156,12 05 00.1,-01 56 23.7,10,201334320,,y,Ty 1,Palomar,
1207-0411,12 07 49.9,-04 11 19.9,10,201196324,,y,Ty 1,Palomar,
1209-0618,12 09 44.4,-06 18 25.9,10,201110172,,y,Ty 1,Palomar,
1212-0556,12 12 36.7,-05 56 56.1,10,201123420,W2R,y,Ty 1,Palomar,
1220-0830,12 20 23.9,-08 30 43.1,10,228759297,W2R,y,Ty 1,Keck,
1228-0927,12 28 10.1,-09 27 03.4,10,228738518,W2,y,Ty 1,Palomar,
1240-0928,12 40 06.0,-09 28 04.1,10,228738164,,y,Star,Palomar,
1248-0659,12 48 54.8,-06 59 51.3,10,228794889,W2R,y,Ty 1,Palomar,
1252-0228,12 52 01.4,-02 28 31.6,10,228945345,,y,Ty 1,Palomar,
1253-0323,12 53 19.3,-03 23 34.2,10,228893375,,y,Ty 1,Palomar,
1602-1917,16 02 23.6,-19 17 39.1,2,205122190,W2,y,Ty 1,Lick,
1603-2340,16 03 11.5,-23 40 16.4,15,204098964,W2R,y,Ty 1,Palomar,
1608-2827,16 08 47.3,-28 27 56.2,2,202760268,W2R,y,Ty 1,Keck,
1610-2142,16 10 17.9,-21 42 33.2,2,204590708,W2R,y,Ty 1,Palomar,
1610-1856,16 10 40.7,-18 56 06.3,2,205192948,,y,Ty 1,Lick,
1611-1705,16 11 46.1,-17 05 40.9,2,205512575,W2R,y,Ty 1,Palomar,
1620-1923,16 20 02.8,-19 23 27.2,2,205102834,W2,y,Ty 1,Palomar,
1630-2508,16 30 20.1,-25 08 54.0,2,203726858,W2,y,Ty 1,Keck,
1631-1844,16 31 22.6,-18 44 13.6,2,205230952,,,Ty 2,Lick,
1641-2212,16 41 29.0,-22 12 27.5,2,204470388,W2,y,Ty 2,Palomar,
1644-1804,16 44 35.7,-18 04 32.5,2,205353724,,y,Ty 2,Lick,
1652-2231,16 52 14.4,-22 31 10.6,,,,y,Star,Palomar,
1824+4640,18 24 08.9,46 40 17.0,,,W2R,,Ty 1,Lick,
1840+4327,18 40 21.7,43 27 56.5,P,7729019,,y,Other,Lick,
1841+4259,18 41 18.5,42 59 41.4,,7334759,W2,y,Ty 2,Lick,
1841+4333,18 41 23.7,43 33 59.0,,,,,Other,Lick,RA and DEC taken from telescope coordinates.
1842+4304,18 42 51.7,43 04 22.1,,7416634,,,Star,Lick,"RA \& DEC (J2000) are extrapolated based on the telescope's coordinates: RA = 18 43 13.9, DEC = 43 05 07.0 (J2012)"
1843+4329,18 43 49.0,43 29 52.1,,7730240,,,Star,Lick,"RA \& DEC (J2000)  are extrapolated based on the telescope's coodinates: RA = 18 44 11.0, DEC = 43 30 38.0 (J2012)"
1845+4816,18 45 59.6,48 16 47.6,P,10841941,W2R,y,Ty 2,Lick,
1847+4756,18 47 22.3,47 56 16.1,P,10645722,W2,y,Ty 1,Lick,
1848+4245,18 48 47.1,42 45 39.5,P,7175757,,,Other,Lick,
1848+4431,18 48 46.3,44 31 08.8,P,8475603,W2,,Ty 2,Lick,
1850+4411,18 50 07.9,44 11 21.7,,8213244,,y,Ty 1,Lick,
1853+4053,18 53 19.3,40 53 36.4,P,5597763,W2R,y,Ty 1,Lick,
1855+4259,18 55 04.7,42 59 52.0,P,7341653,,,Star,Lick,
1856+4947,18 56 47.3,49 47 20.9,P,11649441,,,Ty 2,Lick,
1858+4850,18 58 01.1,48 50 23.4,P,11178007,W2R,y,Ty 1,Lick,
1858+4914,18 58 30.9,49 14 32.7,P,11390659,,,Star,Lick,
1904+3849,19 04 10.7,38 49 52.8,P,3730597,W2,y,Ty 1,Lick,
1904+3755,19 04 58.6,37 55 41.1,P,2694186,W2R,y,Ty 1,Lick,
1904+4701,19 04 56.7,47 01 35.7,P,10062936,W2,y,Ty 2,Lick,
1908+3919,19 08 31.7,39 19 37.6,P,4247703,,,Other,Lick,
1909+4834,19 09 46.5,48 34 32.3,P,11021406,,y,Ty 2,Lick,
1910+3800,19 10 02.5,38 00 09.5,P,2837332,W2R,y,Ty 1,Lick,
1911+4534,19 11 32.8,45 34 51.3,P,9145961,W2,y,Ty 1,Lick,
1911+5036,19 11 43.6,50 36 59.9,P,12104897,,,Other,Lick,
1911+5117,19 11 43.4,51 17 56.9,P,12401487,,,Ty 1,Lick,
1913+3835,19 13 05.2,38 35 01.0,,,,,Ty 2,Lick,RA \& DEC from the telescope
1913+4201,19 13 34.4,42 01 32.1,P,6595249,,,Other,Lick,
1914+4438,19 14 01.9,44 38 41.9,P,8551740,,,Star,Lick,
1914+4204,19 14 15.5,42 04 59.9,P,6595745,W2R,y,Ty 1,Lick,
1915+4102,19 15 09.1,41 02 39.1,P,5781475,,y,Ty 1,Lick,
1916+3925,19 16 04.0,39 25 50.8,P,4356027,W2,y,Ty 1,Lick,
1916+4721,19 16 30.2,47 21 39.1,P,10267582,W2R,y,Ty 1,Lick,
1916+5009,19 16 25.8,50 09 14.7,P,11859302,,,Star,Lick,
1917+4513,19 17 34.9,45 13 37.6,P,8946433,W2,,Ty 1,Lick,
1918+4053,19 18 28.2,40 53 23.0,,,,,Ty 2,Lick,RA \& DEC from the telescope
1918+4937,19 18 45.5,49 37 56.6,P,11606854,,y,Ty 1,Lick,
1918+5135,19 18 16.9,51 35 49.9,,12555216,W2,,Ty 2,Lick,
1919+4058,19 19 06.0,40 58 24.1,P,5699094,W2,y,Star,Lick,
1919+4409,19 19 10.0,44 09 36.8,P,8227516,W2,,Star,Lick,
1919+5026,19 19 21.6,50 26 46.3,P,12010193,,,Ty 1,Lick,
1920+3826,19 20 47.4,38 26 41.3,P,3337670,W2R,y,Ty 1,Lick,
1920+4703,19 20 07.3,47 03 48.2,P,10070645,W2,y,Ty 1,Lick,
1922+4311,19 22 20.0,43 11 29.8,P,7523720,W2R,y,Ty 1,Lick,
1922+4538,19 22 11.2,45 38 06.2,P,9215110,,,Ty 1,Lick,
1923+4341,19 23 09.4,43 41 46.1,P,7888018,W2R,y,Ty 1,Lick,
1923+4816,19 23 13.9,48 16 44.7,,10858975,,,Star,Lick,
1923+4548,19 23 24.5,45 48 09.8,P,9339957,W2,y,Ty 1,Lick,
1923+4754,19 23 27.2,47 54 17.0,P,10663134,,y,Ty 1,Lick,
1924+4726,19 24 42.4,47 26 02.2,P,10337840,W2,y,Ty 2,Lick,
1925+5043,19 25 02.2,50 43 14.0,P,12158940,W2,,Ty 1,Lick,
1926+4209,19 26 31.1,42 09 59.1,P,6690887,W2R,,Other,Lick,
1926+5052,19 26 06.3,50 52 57.0,P,12208602,,y,Other,Lick,
1926+4832,19 26 10.6,48 32 44.0,P,11029037,,,Star,Lick,
1926-1825,19 26 36.9,-18 25 52.9,,,W2R,y,Ty 1,Lick,
1929+4622,19 29 50.5,46 22 24.0,P,9650715,W2R,y,Ty 1,Lick,
1930+4808,19 30 10.4,48 08 25.7,P,10798894,W2,y,Ty 1,Lick,
1930+3759,19 30 16.5,37 59 59.8,P,2718252,,,Other,Lick,
1931+4313,19 31 12.6,43 13 27.6,P,7610713,W2R,y,Ty 1,Lick,
1931+4131,19 31 12.9,41 31 59.8,P,6208061,W2,y,Ty 2,Lick,
1931+3828,19 31 15.5,38 28 17.3,P,3347632,W2R,y,Ty 1,Lick,
1931+4845,19 31 51.0,48 45 11.8,P,11139691,,y,Ty 1,Lick,
1932+4102,19 32 04.0,41 02 43.3,,5794742,W2,,Ty 1,Lick,
1933+4101,19 33 14.3,41 01 05.3,P,5795689,W2,y,Ty 2,Lick,
1936+4936,19 36 03.1,49 36 16.8,P,11614932,W2R,y,Ty 1,Lick,
1937+4146,19 37 26.0,41 46 52.8,P,6372271,,,Star,Lick,
1937+4937,19 37 45.4,49 37 45.6,P,11615872,,y,Ty 1,Lick,
1939+4100,19 39 45.0,41 00 32.8,P,5801668,W2,y,Star,Lick,
1939+4353,19 39 50.3,43 53 45.0,,,,y,Ty 2,Lick,RA \& DEC from the telescope
1942+4747,19 42 45.3,47 47 40.9,P,10545080,W2,y,Ty 2,Lick,
1943-1631,19 43 35.2,-16 31 08.0,,,W2R,,Ty 1,Lick,
1943+5004,19 43 43.1,50 04 40.0,,,,,Star,Lick,
1943+4316,19 43 44.7,43 16 33.6,P,7622125,W2,y,Ty 2,Lick,
1944+4733,19 44 11.0,47 33 56.7,P,10415810,W2,y,Ty 2,Lick,
1946+4915,19 46 05.5,49 15 03.9,P,11413175,W2,y,Ty 1,Lick,
1946+4946,19 46 21.8,49 46 33.5,P,11671775,W2,y,Ty 1,Lick,
1947+4903,19 47 07.7,49 03 54.0,P,11308314,,,Other,Lick,
1947+4449,19 47 19.3,44 49 43.0,P,8703536,W2,y,Ty 2,Lick,
1949+4623,19 49 11.9,46 23 29.4,P,9664001,,y,Ty 2,Lick,
1950+4206,19 50 12.2,42 06 33.4,,6714662,,,Star,Lick,
1950+4700,19 50 15.9,47 00 56.7,P,10091441,W2,y,Ty 2,Lick,
1951+4155,19 51 39.9,41 55 15.3,,6545504,,,Star,Lick,
1951+3948,19 51 43.6,39 48 55.7,P,4772921,W2,y,Ty 2,Lick,
1953+4027,19 53 07.4,40 27 16.0,P,5301907,,,Star,Lick,
1954+4813,19 54 00.3,48 13 19.8,P,10879978,W2,y,Ty 1,Lick,
1958+4701,19 58 43.2,47 01 42.7,P,10098858,W2,y,Star,Lick,
2158-1203,21 58 26.8,-12 03 45.8,3,206101438,W2R,y,Ty 1,Palomar,
2202-0826,22 02 39.8,-08 26 17.3,3,206287074,,,Ty 1,Lick,
2206-0820,22 06 49.1,-08 20 51.9,3,206292975,,,Ty 1,Lick,
2212-0734,22 12 03.5,-07 34 44.1,3,206341987,,,Ty 2,Lick,
2213-1710,22 13 00.2,-17 10 17.8,3,205926751,W2R,y,Ty 1,Lick,
2213-1758,22 13 48.9,-17 58 33.2,3,205905563,,,Star,Lick,
2214-0542,22 14 11.3,-05 42 38.8,3,206455562,W2R,y,Ty 2,Palomar,
2214-1619,22 14 55.8,-16 19 28.2,3,205951387,W2R,y,Ty 1,Lick,
2215-1744,22 15 31.7,-17 44 08.3,3,205911733,,,Ty 1,Lick,
2216-1605,22 16 32.9,-16 05 27.7,3,205958532,,,Ty 1,Lick,
2216-0939,22 16 47.9,-09 39 23.1,3,206206298,,,Ty 2,Lick,
2217-0907,22 17 26.0,-09 07 06.0,3,206241448,,,Ty 2,Lick,
2217-1744,22 17 31.6,-17 44 07.7,,,,,Star,Lick,
2225-0457,22 25 47.3,-04 57 01.4,3,206496452,W2R,y,Ty 1,Lick,
2226-0955,22 26 19.9,-09 55 32.4,3,206190246,,,Ty 2,Lick,
2230-0733,22 30 24.8,-07 33 03.6,3,206343765,W2,,Ty 1,Lick,
2235-0839,22 35 37.2,-08 39 21.8,3,206272286,,,Ty 2,Lick,
2238-0539,22 38 57.48,-05 39 20.6,3,206458738,W2,y,Ty 1,Palomar,
2251-1248,22 51 12.4,-12 48 11.6,3,206073124,,,Other,Lick,
2253-0825,22 53 06.4,-08 25 19.2,,,,,Ty 2,Lick,
2301-0702,23 01 21.5,-07 02 24.7,12,246104555,,,Other,Palomar,
2303-0549,23 03 32.4,-05 49 46.9,12,246161009,,y,Ty 1,Palomar,
2304-0318,23 04 00.6,-03 18 32.9,12,246287985,,y,Ty 1,Palomar,
2306-0547,23 06 05.0,-05 47 55.1,,,,y,Ty 1,Palomar,
2307-0756,23 07 14.8,-07 56 04.0,"12, 19",246063970,W2R,,Ty 1,Palomar,
2311-0741,23 11 22.9,-07 41 20.9,12,246074839,,y,Ty 1,Palomar,
2319-0845,23 19 02.0,-08 45 00.1,"12,19",246028836,,,Star,Palomar,
2333-0820,23 33 32.8,-08 20 38.5,12,246046047,W2R,y,Ty 1,Palomar,
2348-0717,23 48 06.5,-07 17 46.8,12,246092874,,y,Ty 1,Palomar,
2356-0404,23 56 32.9,-04 04 00.1,12,246248998,W2R,y,Ty 1,Palomar,

==> table3_final.csv <==
Name,z,Spectral Features,log(L_bCIV),EW_bCIV,FWHM_bCIV,log(L_bCIII]),EW_bCIII],FWHM_bCIII],log(L_bMgII),EW_bMgII,FWHM_bMgII,log(L_bHbeta),EW_bHbeta,FWHM_bHbeta,log(L_Hbeta),EW_Hbeta,FWHM_Hbeta,log(L_bHalpha),EW_bHalpha,FWHM_bHalpha,log(L_Halpha),EW_Halpha,FWHM_Halpha,Comment
0039+0322,$0.836 \pm 0.001$,"bCIII\big], bMgII, OII, bH$\gamma $, bH$\beta$, [OIII]",,,,44,45.6,7280,43.5,37.2,2920,43.3,102,2720,,,,,,,,,,Possible mismatch in fluxes.
0042+0730,$1.3880 \pm 0.0004$,"bCIV, bCIII\big], bMgII, OII",44.6,130.4,3630,43.8,39.9,4400,43.3,29.9,2020,,,,,,,,,,,,,
0047+0831,$0.570 \pm 0.002 $,"bMgII, [OII], bH$\delta$, bH$\gamma$, [OIII], [NII], bH$\alpha$",,,,,,,43.2,39.9,3120,,,,,,,42.8,227.5,2020,,,,
0052+0526,$1.695 \pm 0.003 $,"bLy$\alpha$, bCIV, bCIII\big], bMgII",45.1,105.2,7440,44.8,92.9,8490,,,,,,,,,,,,,,,,Possible mismatch in fluxes.
0058+0841,$1.069 \pm 0.001$,"bCIII\big], bMgII, bH$\beta$",,,,44.1,58.3,8750,43.5,34.8,3140,43.3,344,2330,,,,,,,,,,Possible mismatch in fluxes.
0058+1145,$1.260 \pm 0.001$,"bCIV, bCIII\big], bMgII, [OII]",44.7,48.7,6590,44.1,22.8,5490,44,56.4,5040,,,,,,,,,,,,,
0104+0516,$1.544 \pm 0.003$,"bCIV, bCIII\big], bMgII",44.7,63.4,7140,44.2,32.7,6530,43.9,53.7,3930,,,,,,,,,,,,,
0109+0724,$0.685 \pm 0.002$,"[OII], bH$\gamma$, bH$\beta$, [OIII]",,,,,,,,,,43,40.7,2370,,,,,,,,,,Hbeta is ruined by absorption line so we estimated the FWHM for bHbeta.
0128+0505,$2.013 \pm 0.005$,"bLy$\alpha$, bCIV, bCIII\big], bMgII",44.6,93.4,6660,44.5,129.8,10800,44.2,108,6840,,,,,,,,,,,,,
0336+1547,$0.2250 \pm 0.0008$,"bMgII, bH$\beta$, [OIII], bH$\alpha$",,,,,,,,,,42.5,29.6,3540,,,,,,,,,,MgII and H$\alpha$ got cut off at the end of the spectrum
0337+2335,$0.0597 \pm 0.0003$,"bH$\delta$, bH$\gamma $, bH$\beta$, [OIII], [HeI], bH$\alpha$",,,,,,,,,,40.9,4.2,1060,,,,,,,41.6,21.8,970,
0339+1306,$0.3814 \pm 0.0001$,MgII absorption,,,,,,,,,,,,,,,,,,,,,,
0340+1450,$0.3645 \pm 0.0005$,"bMgII, [NeV], bH$\delta$, bH$\gamma$, bH$\beta$, [OIII]",,,,,,,42.3,2.6,2520,42.9,11.9,3560,,,,,,,,,,
0343+1325,$0.3130 \pm 0.0003$,"bMgII, bH$\beta$, [OIII]",,,,,,,42.8,60.3,5220,42.8,138,5740,,,,,,,,,,
0344+1615,$0.3238 \pm 0.0005$,"bMgII, bH$\gamma$, bH$\beta$, [OIII]",,,,,,,42.9,26.7,4200,42.9,108.7,4870,,,,43.5,662.1,4580,,,,
0411+1324,$0.2760 \pm 0.0003$,"bMgII, H$\epsilon$, bH$\delta$, H$\gamma$, bH$\beta$, [OIII]",,,,,,,42.1,4,1820,42.7,19.1,2070,,,,,,,,,,
0412+2305,$1.214 \pm 0.001$,bMgII,,,,,,,43.6,21.2,3840,,,,,,,,,,,,,
0421+1433,$0.2000 \pm 0.0006$,"[OII], MgB",,,,,,,,,,,,,,,,,,,,,,
0422+2102,$0.0000 \pm 0.0005$,"CaII H, CaII K,  H$\alpha$ ",,,,,,,,,,,,,,,,,,,,,,
0425+2104,$0.574 \pm 0.003$,"bMgII, [OII], bH$\gamma$, bH$\beta$, [OIII] ",,,,,,,41.8,23.6,3480,42.3,59.2,6500,,,,,,,,,,Absorption line cuts off bH$\beta$ so estimated FHWM.
0428+2104,$3.330 \pm 0.004$,"bLy$\alpha$, bCIV, bCIII\big]   ",44.8,265.9,3850,44.1,53.7,2910,,,,,,,,,,,,,,,,$\delta$z = 0.008 for CIII\big]
0431+1812,$0.0000 \pm 0.0003 $,"H$\delta$, H$\beta$, H$\alpha$, [NII], [SII] ",,,,,,,,,,,,,,,,,,,,,,
0431+1459,$1.040 \pm 0.003$,"bCIII\big], bMgII, [OII], bH$\gamma$ bH$\beta$ ",,,,42.9,36.4,5130,43,52.4,6240,43.8,644.5,11010,,,,,,,,,,
0433+2253,$0.0000 \pm 0.0005$,"H$\alpha$, [NII] ",,,,,,,,,,,,,,,,,,,,,,
0433+2246,$0.0000 \pm 0.0005$,"H$\alpha$, [NII] ",,,,,,,,,,,,,,,,,,,,,,
0433+1758,$0.0000 \pm 0.0005$,"H$\delta$, H$\gamma$, H$\beta$, H$\alpha$, [NII] ",,,,,,,,,,,,,,,,,,,,,,
0441+2556,$0.0000 \pm 0.0005$,"[OII], H$\delta$, H$\gamma$, H$\beta$, [OIII], H$\alpha$, [NII] ",,,,,,,,,,,,,,,,,,,,,,
0443+1925,$0.469 \pm 0.001$,"bMgII, H$\gamma$, bH$\beta$, [OIII], bH$\alpha$, [NII] ",,,,,,,42.5,52,4600,42.5,114.7,3770,,,,43.3,957.9,3830,,,,Could not deblend bH$\alpha$ so we estimated the FWHM.
0443+1445,$0.0550  \pm 0.0005$,"[OII], H$\gamma$, bH$\beta$, [OIII], bH$\alpha$, [NII], [SII] ",,,,,,,,,,40.5,28.2,1440,,,,41.1,103.3,1130,,,,
0446+2257,$0.0000 \pm 0.0006$,"CaII H, CaII K,  H$\alpha$",,,,,,,,,,,,,,,,,,,,,,
0447+2524,$0.1450 \pm 0.0002$,"[OIII], bH$\alpha$, [NII], [SII]  ",,,,,,,,,,,,,,,,,,,40.4,29.1,410,
0447+2025,$0.1050 \pm 0.0007$,"[OII], [OIII], H$\alpha$, [NII]",,,,,,,,,,,,,,,,,,,39.9,5.8,250,
0449+1653,$0.2350 \pm 0.0008$,"bMgII, [OII], bH$\gamma$, bH$\beta$, [OIII], bH$\alpha$, [NII]",,,,,,,41.2,25.6,1210,41.5,77.5,3650,,,,42.1,206.3,2460,40.7,10.3,360,
0459+1808,$0.1560 \pm 0.0008$,"[OII], bH$\delta$, bH$\gamma$, bH$\beta$,  [OIII], bH$\alpha$, [NII], [SII] ",,,,,,,,,,41.4,77.5,2040,,,,41.9,205.1,1270,,,,
0500+2525,$0.0000 \pm 0.0004$,"CaII H, CaII K,  H$\alpha$ ",,,,,,,,,,,,,,,,,,,,,,
0502+2259,$0.057 \pm 0.002$,"bH$\delta$, bH$\gamma$, bH$\beta$, [OIII], bH$\alpha$, [NII]",,,,,,,,,,41.4,88.5,4260,,,,42.4,344.3,3060,,,,"Possible mismatch in fluxes. Could not deblend bH$\alpha$, so we estimated the FWHM."
0510+1630,$0.0180 \pm 0.0007$,"[OII], bH$\gamma$, bH$\beta$, [OIII], bH$\alpha$, [NII] ",,,,,,,,,,40.5,96.9,3690,39.8,20.1,350,41.6,579.2,3280,40.6,72.3,360,
0518+2110,$0.000 \pm 0.0003$,"CaII H, CaII K,  H$\alpha$ ",,,,,,,,,,,,,,,,,,,,,,weak absorption lines for CaII H
0521+2112,$0.0000 \pm 0.0003$,M star,,,,,,,,,,,,,,,,,,,,,,
0613+2604,$0.5792 \pm 0.0004$,"[NeIII], bH$\beta$, [OIII]",,,,,,,,,,43.1,33.9,2070,,,,,,,,,,
0624+2739,$0.1778 \pm 0.0004$,"bH$\delta$, H$\gamma$, bH$\beta$, [OIII], [HeI], bH$\alpha$",,,,,,,,,,42.4,79.4,4950,,,,43.1,338.9,3690,,,,
0633+2128,$0.0430 \pm 0.0002$,"[OII], H$\epsilon$, H$\gamma$, H$\beta$, [OIII], [OI], H$\alpha$, [SII]",,,,,,,,,,,,,40.7,61.2,830,,,,41.5,260.1,670,
0636+2331,$0.0675 \pm 0.0003$,"[OII], [NeIII], bH$\beta$, [OIII], OI, bH$\alpha$, [NII], [SII]",,,,,,,,,,41.3,73.7,5280,40.3,6.9,390,42,275,3990,41,30.4,400,
0650+2503,,Inconclusive,,,,,,,,,,,,,,,,,,,,,,
0829+1754,$0.0900 \pm 0.0007$:,"H$\gamma$:, [OIII]:",,,,,,,,,,,,,,,,,,,,,,
0829+2225,$0.0247 \pm 0.0004$,"H$\alpha$, [NII], [SII]",,,,,,,,,,,,,,,,,,,40.3,25.1,310,
1124-0109,$0.0294 \pm 0.0002$,"OI, H$\alpha$, [NII], [SII]",,,,,,,,,,,,,,,,,,,40.4,24.6,390,
1129-0424,$0.0606 \pm 0.0003$,"bH$\gamma$, bH$\beta$, [OIII], bH$\alpha$, [SII]",,,,,,,,,,41.5,134.3,4490,,,,41.5,308.3,2150,,,,
1203+0229,$0.0775 \pm 0.0003$,"[HeI], [OIII], bH$\alpha$, [NII]",,,,,,,,,,,,,,,,41.9,147.7,2970,,,,
1205-0156,$0.537 \pm 0.001$,"bMgII, H$\delta$, H$\gamma$, bH$\beta$, [OIII]",,,,,,,42.5,11.2,2290,43.2,119.4,5270,,,,,,,,,,A band interference in H$\beta$. 
1207-0411,$0.884 \pm 0.004$,"bCIII\big], [OII], H$\gamma$",,,,42.3,40.8,4860,,,,,,,,,,,,,,,,
1209-0618,$0.210 \pm 0.001$,"bMgII, [OII], [NeIII], H$\gamma$, bH$\beta$, [OIII], bH$\alpha$, [NII], [SII]",,,,,,,42.4,163.6,9120,42.1,147.3,6160,40.5,3.7,360,,,,41.2,18,460,
1212-0556,$0.395 \pm 0.001$,"bMgII, H$\gamma$, bH$\beta$, [OIII] ",,,,,,,43.2,47.3,7260,42.9,65.7,5690,,,,,,,,,,
1220-0830,$0.230 \pm 0.002 $,"bMgII, [OII], H$\gamma$, bH$\beta$, [OIII], bH$\alpha$, [NII] ",,,,,,,42.8,193.9,10290,42.4,70.8,5440,,,,43,405.5,6280,,,,
1228-0927,$0.223 \pm 0.0008$,"MgII, [OII], H$\gamma$, bH$\beta$, [OIII], bH$\alpha$, [NII]",,,,,,,,,,43.5,406.7,21250,41.9,9.9,650,,,,,,,
1240-0928,$0.000 \pm 0.0005$,"CaII H, CaII K, G band, MgB",,,,,,,,,,,,,,,,,,,,,,
1248-0659,$0.189 \pm 0.003$,"bMgII, [OII], H$\delta$, H$\gamma$, bH$\beta$, [OIII], bH$\alpha$, [NII], [SII] ",,,,,,,42.4,60.1,5220,42.4,133.9,4970,41.2,8.1,630,,,,,,,
1252-0228,$0.2250 \pm 0.0005$,"bMgII, H$\gamma$, bH$\beta$, [OIII], bH$\alpha$, [NII]",,,,,,,42.5,179.9,6070,41.9,83.4,4670,,,,42.5,307.8,4040,,,,Slight [NII] contamination in H$\alpha$
1253-0323,$1.147 \pm 0.005 $,"bCIV, bCIII\big], bMgII",44,42.9,4920,43.8,37.3,5900,43.7,33,3120,,,,,,,,,,,,,
1602-1917,$0.0746 \pm 0.0005$,"[OI], [OIII], H$\alpha$, [NII], [SII]",,,,,,,,,,,,,,,,40.8,77.3,1310,40.4,25.7,310,
1603-2340,$0.1260 \pm 0.0002$,"[OII], [NeIII], H$\gamma$, H$\beta$, bH$\alpha$, [NII], [SII]",,,,,,,,,,,,,40.9,22.2,580,,,,,,,
1608-2827,$0.192 \pm 0.001$,"bMgII, [OII], [NeIII], H$\gamma$, bH$\beta$, [OIII], bH$\alpha$, [NII], [SII]",,,,,,,42,69.5,6000,42.1,89.3,8640,41,6.9,670,,,,,,,
1610-2142,$0.1110 \pm 0.0005$,"[OII], H$\gamma$, bH$\beta$, bH$\alpha$, [NII]",,,,,,,,,,41.3,57.2,3800,40.3,5,450,42.1,309.2,3580,40.9,20.6,430,Slight contamination from [NII] for H$\alpha$
1610-1856,$0.1193 \pm 0.0002$,"H$\gamma$, bH$\alpha$",,,,,,,,,,,,,,,,42.4,172,3090,,,,Possible mismatch in fluxes.
1611-1705,$0.229 \pm 0.002$,"bMgII, H$\gamma$, bH$\beta$, [OIII], bH$\alpha$, [NII]",,,,,,,42.7,71.6,6920,42.3,53.4,5230,,,,42.8,200.4,3420,41.3,2.2,320,We cut off the narrow component before fitting H$\alpha$. The luminosity for H$\alpha$ NLR is highly uncertain due to the wrong continuum level.
1620-1923,$0.1170 \pm 0.0006$,"H$\gamma$, bH$\beta$, bH$\alpha$, [NII], [SII]",,,,,,,,,,41.5,87.8,3880,,,,42.1,306.1,3100,,,,
1630-2508,$0.0280 \pm 0.0003 $,"[OII], [NeIII], H$\gamma$, H$\beta$, [OIII], H$\alpha$, [NII], [SII]",,,,,,,,,,,,,39,31,780,,,,39.9,90.4,740,
1631-1844,$0.0719 \pm 0.0002$,"[OII], H$\alpha$, [NII], [SII], NaD",,,,,,,,,,,,,,,,,,,40.7,12.5,340,Possible mismatch in fluxes.
1641-2212,$0.064 \pm 0.0004$,"H$\alpha$, [NII], [SII] ",,,,,,,,,,,,,,,,,,,39.2,5.1,440,
1644-1804,$0.0493 \pm 0.0007$,"H$\alpha$:, [NII]:",,,,,,,,,,,,,,,,,,,39.7,31.4,220,
1652-2231,$0.000 \pm 0.0004 $,"CaII H, CaII K, H$\alpha$",,,,,,,,,,,,,,,,,,,,,,
1824+4640,$0.067 \pm 0.0004$,"H$\gamma$, bH$\beta$, [OIII], OI, [NII], H$\alpha$",,,,,,,,,,41.6,33.2,1810,,,,42.2,134.5,2090,41.6,32,290,
1840+4327,,Undetermined BLR,,,,,,,,,,,,,,,,,,,,,,Possible mismatch in fluxes.
1841+4259,$0.0493 \pm 0.0003$,"H$\beta$, [OIII], H$\alpha$, [NII], [SII]",,,,,,,,,,,,,40.5,18.2,410,,,,41.2,46.3,410,
1841+4333,,Inconclusive,,,,,,,,,,,,,,,,,,,,,,
1842+4304,$0.0000 \pm 0.0003$,H$\alpha$ absorption,,,,,,,,,,,,,,,,,,,,,,
1843+4329,$0.0000 \pm 0.0005$,"CaII K:, MgB, NaD ",,,,,,,,,,,,,,,,,,,,,,
1845+4816,$0.1532 \pm 0.0004$,"[NeV], [NeIII], CaII H, CaII K, [OIII]",,,,,,,,,,,,,,,,,,,,,,
1847+4756,$0.0685 \pm 0.0005$,"[NeV], [OII], [NeIII], bH$\beta$, [OIII], [NeII], bH$\alpha$",,,,,,,,,,40.8,28.4,4820,39.8,3,470,41.4,124.8,3790,40.5,14.4,350,
1848+4245,,Inconclusive,,,,,,,,,,,,,,,,,,,,,,
1848+4431,$0.0683 \pm 0.0003$,"[OII], [OIII], H$\alpha$, [NII], [SII]",,,,,,,,,,,,,,,,,,,40.2,12.4,370,Possible mismatch in fluxes.
1850+4411,$0.4594 \pm 0.0007$,"bMgII, [NeV]",,,,,,,42.5,20,2130,,,,,,,,,,,,,
1853+4053,$0.6260 \pm 0.0006$,"bMgII, bH$\gamma$, bH$\beta$",,,,,,,42.9,12.7,2430,43.4,61.7,4300,,,,,,,,,,Possible mismatch in fluxes.
1855+4259,$0.0000 \pm 0.0003$,Balmer emission,,,,,,,,,,,,,,,,,,,,,,
1856+4947,$0.0790 \pm 0.0002$,"[OII], H$\beta$, [OIII], [NII], H$\alpha$, [SII]",,,,,,,,,,,,,40.3,5,400,,,,41.1,27.8,290,
1858+4850,$0.0783 \pm 0.0004$,"broad Balmer series, [OIII]",,,,,,,,,,41.5,100.7,2040,,,,42.2,464.5,1960,,,,
1858+4914,$0.0000 \pm 0.0003$,Balmer emission,,,,,,,,,,,,,,,,,,,,,,
1904+3849,$0.232 \pm 0.003$,"[OII], bH$\beta$, [OIII], bH$\alpha$",,,,,,,,,,41.9,87.1,5770,,,,42.4,229.8,3920,41.3,15.9,320,
1904+3755,$0.0881 \pm 0.0002$,"[OII], [OIII], bH$\alpha$",,,,,,,,,,,,,,,,41.4,53.8,2400,,,,Possible mismatch in fluxes.
1904+4701,$0.1422 \pm 0.0008$,"H$\beta$, [OIII], [NII], H$\alpha$, [SII]",,,,,,,,,,,,,41.1,13.6,480,,,,41.6,37.8,330,
1908+3919,,Inconclusive,,,,,,,,,,,,,,,,,,,,,,
1909+4834,$0.4276 \pm 0.0002$,"[OII], H$\beta$, [OIII]",,,,,,,,,,,,,41.5,9.6,480,,,,,,,
1910+3800,$0.1305 \pm 0.0005$,"H$\gamma$, bH$\beta$, [OIII], bH$\alpha$, [NII]",,,,,,,,,,41.1,31.4,2300,,,,,,2740,,,440,Could not deblend H$\alpha$ so estimated the FWHM for both broad and narrow components.
1911+4534,$0.5472 \pm 0.0008$,"bMgII, H$\delta$, bH$\gamma$, bH$\beta$, [OIII]",,,,,,,43.5,62.7,8000,43.2,76.6,4600,,,,,,,,,,
1911+5036,$0.0795 \pm 0.0003$,"CaII H, CaII K, Gband",,,,,,,,,,,,,,,,,,,,,,
1911+5117,$0.0669 \pm 0.0003$,"[OII], [OIII], bH$\beta$, [OI], bH$\alpha$, [NII], [SII]",,,,,,,,,,40.8,18.8,4420,,,,,,2650,,,,Could not deblend bH$\alpha$ so estimated the FWHM.
1913+3835,$0.0712 \pm 0.0002$,"[OII], H$\gamma$, H$\beta$, [OI], [NII], H$\alpha$",,,,,,,,,,,,,40.4,12.5,290,,,,41.3,61.6,330,
1913+4201,$0.0540 \pm 0.0005$,"CaII H, CaII K, Gband, MgB, FeI, NaD",,,,,,,,,,,,,,,,,,,,,,
1914+4438,$0.0000 \pm 0.0003$,"CaII H, CaII K, Gband",,,,,,,,,,,,,,,,,,,,,,
1914+4204,$0.5015 \pm 0.0005$,"bMgII, bH$\gamma$, bH$\beta$, [OIII]",,,,,,,43.2,106.2,11800,43,96.3,5060,,,,,,,,,,Possible mismatch in fluxes.
1915+4102,$0.2199 \pm 0.0002$,"[OIII], bH$\alpha$, [SII]",,,,,,,,,,,,,,,,42.9,492.6,5950,,,,
1916+3925,$0.3621 \pm 0.0002$,"bMgII, [OII], H$\beta$, [OIII]",,,,,,,41.9,6,1410,,,,41.4,3.5,520,,,,,,,
1916+4721,$0.3315 \pm 0.0007$,"bH$\beta$, [OIII], bH$\alpha$",,,,,,,,,,42,52.1,4280,,,,42.6,230.2,2620,,,,
1916+5009,$0.0000 \pm 0.0003$,"CaII H, CaII K, Gband, MgB, H$\alpha$",,,,,,,,,,,,,,,,,,,,,,
1917+4513,$0.0770 \pm 0.0006$,"[OII], [NeIII], bH$\beta$, [HeI], [OI], bH$\alpha$, [NII], [SII], CaII H",,,,,,,,,,41,9.2,2060,40.3,1.7,270,41.8,56.4,2320,41.3,14.8,330,
1918+4053,$0.0860 \pm 0.0002$,"CaII H, CaII K, [NII], H$\alpha$",,,,,,,,,,,,,,,,,,,,,,Could not measure [NII] and H$\alpha$
1918+4937,$0.924 \pm 0.001$,"bCIII\big], bMgII",,,,44,35.8,6540,43.7,27.1,5040,,,,,,,,,,,,,
1918+5135,$0.0678 \pm 0.0003$,"[OII], H$\beta$, [OIII], H$\alpha$, [NII], [SII]",,,,,,,,,,,,,40.7,6.1,420,,,,41.2,17,210,
1919+4058,$0.0000 \pm 0.0003$,"CaII H, CaII K",,,,,,,,,,,,,,,,,,,,,,
1919+4409,$0.0000 \pm 0.0003$,Balmer absorption,,,,,,,,,,,,,,,,,,,,,,
1919+5026,$0.0673 \pm 0.0002$,"[OII], bH$\gamma$, H$\beta$, [OIII], OI, bH$\alpha$, [NII], [SII], NaD",,,,,,,,,,,,,40.1,1.8,300,41.5,42.8,5040,40.7,6.1,410,
1920+3826,$0.3674 \pm 0.0003$,"bMgII, [NeV], bH$\beta$",,,,,,,42.4,47.7,5220,41.8,17.2,2650,,,,,,,,,,
1920+4703,$0.6232 \pm 0.0004$,"bMgII, H$\epsilon$, bH$\delta$, bH$\gamma$, bH$\beta$",,,,,,,43.8,44.5,6030,43.5,50.5,2860,,,,,,,,,,Possible mismatch in fluxes.
1922+4311,$0.1323 \pm 0.0002$,"H$\delta$, H$\gamma$, bH$\beta$, [OIII], bH$\alpha$",,,,,,,,,,41.8,80.5,3740,,,,42.3,193.1,2230,41.3,21.1,190,"H$\alpha$ was also measured as one component: Log(lum) = 42.3, EW = 239.4, FWHM = 1965 km s$^{-1}$"
1922+4538,$0.1151 \pm 0.0003$,"H$\gamma$, bH$\beta$, [NII], bH$\alpha$, [SII]",,,,,,,,,,40.7,17.4,2100,,,,41.4,56.6,2210,40.7,11,320,
1923+4341,$0.5299 \pm 0.0005$,"bMgII, bH$\beta$, [OIII]",,,,,,,43.1,162.3,9780,42.7,195,7600,,,,,,,,,,
1923+4816,$0.0000 \pm 0.0003$,"CaII H, CaII K, H$\alpha$",,,,,,,,,,,,,,,,,,,,,,
1923+4548,$0.4400 \pm 0.0003$,"bMgII, bH$\gamma$, bH$\beta$",,,,,,,42.9,20.3,1840,43.2,52.7,2490,,,,,,,,,,
1923+4754,$1.515 \pm 0.0003$,"bCIV, bCIII\big], bMgII",44.3,223.5,5300,43.7,82.1,7000,43.8,108,5830,,,,,,,,,,,,,
1924+4726,$0.1577 \pm 0.0003$,"CaII H, CaII K, [OII], [OIII], [SII]",,,,,,,,,,,,,,,,,,,,,,
1925+5043,$0.0672 \pm 0.0004$,"[OII], [NeIII], bH$\beta$, [OIII], [OI], bH$\alpha$, [NII]",,,,,,,,,,41.4,85.2,10570,40,3.3,560,,,1980,,,,Could not deblend bH$\alpha$ so estimated FWHM.
1926+4209,$0.1550 \pm 0.0005$,"CaII H, CaII K, Gband, NaD",,,,,,,,,,,,,,,,,,,,,,
1926+5052,,Inconclusive,,,,,,,,,,,,,,,,,,,,,,
1926+4832,$0.0000 \pm 0.0003$,"CaII H, CaII K",,,,,,,,,,,,,,,,,,,,,,
1926-1825,$0.0798 \pm 0.0004$,"broad Balmer series, [OIII], b[HeI]",,,,,,,,,,42.5,78.7,2930,,,,43.3,464,2480,,,,
1929+4622,$0.1275 \pm 0.0002$,"[NeIII], broad Balmer series, [OIII], b[HeI]",,,,,,,,,,42.9,97.5,2400,,,,43.3,312.8,1830,,,,
1930+4808,$0.0906 \pm 0.0004$,"H$\delta$, H$\gamma$, bH$\beta$, [OIII], bH$\alpha$, [SII]",,,,,,,,,,41.4,56.8,2580,,,,41.9,148.2,1880,40.9,14.5,300,
1930+3759,$0.096 \pm 0.0003$,"CaII H, CaII K, Gband",,,,,,,,,,,,,,,,,,,,,,
1931+4313,$0.439 \pm 0.001$,"bMgII, bH$\gamma$, bH$\beta$, [OIII]",,,,,,,42.5,44.9,4310,43.2,107,4800,,,,,,,,,,Possible mismatch in fluxes.
1931+4131,$0.0838 \pm 0.0003$,"[OII], [OIII], H$\alpha$, [NII], [SII]",,,,,,,,,,,,,,,,,,,40.6,15.3,560,
1931+3828,$0.1577 \pm 0.0008$,"H$\epsilon$, H$\delta$, H$\gamma$, H$\beta$, [OIII], [HeI], H$\alpha$",,,,,,,,,,41.4,24.4,1260,,,,,,,41.9,75.1,810,
1931+4845,$1.317 \pm 0.001$,"bCIII\big], bMgII, MgII douplet",,,,,,,,,,,,,,,,,,,,,,
1932+4102,$0.0850 \pm 0.0006$,"bH$\gamma$, bH$\beta$, [OIII], bH$\alpha$, [NII]",,,,,,,,,,41.8,62.8,3070,,,,,,2040,,,,Could not deblend bH$\alpha$ so estimated FWHM.
1933+4101,$0.0154 \pm 0.0002$,"[OII], [NII], [SII], H$\alpha$",,,,,,,,,,,,,,,,,,,39.1,10.2,310,Possible mismatch in fluxes.
1936+4936,$0.2044 \pm 0.0004$,"[OII], H$\epsilon$, H$\delta$, bH$\gamma$, H$\beta$, [OIII], bH$\alpha$",,,,,,,,,,42,61.4,1590,,,,42.5,217.1,1580,,,,
1937+4146,$0.0000 \pm 0.0003$,"CaII H, CaII K, H$\alpha$, CaII triplet",,,,,,,,,,,,,,,,,,,,,,
1937+4937,$0.827 \pm 0.001$,"bCIII\big], bMgII, bH$\delta$, bH$\gamma$, [NeIII], [OII]",,,,,,,43.2,31.6,1740,,,,,,,,,,,,,
1939+4100,$0.0000 \pm 0.0003$,Balmer absorption,,,,,,,,,,,,,,,,,,,,,,
1939+4353,$0.0573 \pm 0.0003$,"[NII], H$\alpha$, [SII]",,,,,,,,,,,,,,,,,,,40.1,6.9,540,
1942+4747,$0.1573 \pm 0.0003$,"[NeV], [OII], [NeIII], H$\epsilon$, H$\beta$, [OIII], H$\alpha$, [NII], [SII]",,,,,,,,,,,,,41.3,9.9,610,,,,,,,H_alpha is ruined by absorption line
1943-1631,$0.0470 \pm 0.0005$,"[OII], H$\epsilon$, H$\delta$, bH$\gamma$, bH$\beta$, [OIII], bH$\alpha$, [NII], [SII]",,,,,,,,,,41.5,74.6,1310,,,,42,175.3,1580,41.3,35.3,320,
1943+5004,$0.0000 \pm 0.0003$,Balmer absorption,,,,,,,,,,,,,,,,,,,,,,
1943+4316,$0.1132 \pm 0.0005$,"[OII], H$\gamma$, H$\beta$, [OIII], H$\alpha$, [NII], [SII]",,,,,,,,,,,,,40.7,14.6,620,,,,41.6,59.3,490,
1944+4733,$0.0858 \pm 0.0003$,"[OII], H$\epsilon$, H$\delta$, H$\gamma$, H$\beta$, [OIII], H$\alpha$, [NII], [SII]",,,,,,,,,,,,,40.2,35.2,390,,,,40.8,71.9,270,
1946+4915,$0.1616 \pm 0.0004$,"H$\delta$, bH$\gamma$, bH$\beta$, [OIII], bH$\alpha$, [NII]",,,,,,,,,,42.4,66.2,3580,,,,,,,,,,bH_alpha is ruined by absorption line
1946+4946,$0.6670 \pm 0.0008$,"bMgII, bH$\beta$",,,,,,,43.5,31.5,7250,43.4,40.2,3270,,,,,,,,,,
1947+4903,$0.2145 \pm 0.0005$,"CaII H, CaII K, Gband, MgB, NaD",,,,,,,,,,,,,,,,,,,,,,
1947+4449,$0.0539 \pm 0.0002$,"[OII], H$\beta$, [OIII], [OI], H$\alpha$, [NII], [SII]",,,,,,,,,,,,,39.8,8.2,300,,,,40.9,32.5,300,
1949+4623,$0.3375 \pm 0.0003$,"[NeV], [OII], [NeIII], H$\beta$, [OIII]",,,,,,,,,,,,,41.5,36.7,570,,,,,,,
1950+4206,$0.0000 \pm 0.0003$,"CaII H, CaII K, Gband, H$\alpha$",,,,,,,,,,,,,,,,,,,,,,
1950+4700,$0.1904 \pm 0.0002$,"[OII], [NII], H$\alpha$, [SII], ",,,,,,,,,,,,,,,,,,,41.4,28.5,350,
1951+4155,$0.0000 \pm 0.0003$,"CaII H, CaII K, Gband, H$\alpha$",,,,,,,,,,,,,,,,,,,,,,
1951+3948,$0.1529 \pm 0.0003$,"[NII], H$\alpha$",,,,,,,,,,,,,,,,,,,40.8,38.7,370,
1953+4027,$0.0000 \pm 0.0003$,"CaII H, CaII K",,,,,,,,,,,,,,,,,,,,,,
1954+4813,$0.1750 \pm 0.0004$,"bH$\beta$, bH$\alpha$",,,,,,,,,,41.6,26.3,2510,,,,,,1930,,,,Could not deblen bH$\alpha$ so estimated FWHM.
1958+4701,$0.0000 \pm 0.0003$,"Gband, MgB, FeI",,,,,,,,,,,,,,,,,,,,,,
2158-1203,$0.1780 \pm 0.0007$,"[OII], H$\gamma$, bH$\beta$, [OIII], bH$\alpha$, [NII], [SII]",,,,,,,,,,41.8,78.1,4890,41,11.1,1010,42.3,259.2,2790,41.1,15.8,420,
2202-0826,$0.1325 \pm 0.0002$,"[OII], H$\beta$, [OIII], [OI], H$\alpha$, [NII]",,,,,,,,,,,,,40.8,5.1,450,,,,41.6,29.8,490,
2206-0820,$0.8023 \pm 0.0006$,"bCIII\big], bMgII",,,,43.8,243.2,9790,43.4,111.9,5430,,,,,,,,,,,,,
2212-0734,$0.0532 \pm 0.0002$,"[OII], H$\beta$, [OIII], [OI], H$\alpha$, [NII], [SII]",,,,,,,,,,,,,40.3,2.8,430,,,,41,13.6,410,
2213-1710,$0.1463 \pm 0.0003$,"[NeIII], [OII], [OIII], H$\gamma$, H$\beta$, H$\alpha$, [NII], [SII]",,,,,,,,,,,,,41.6,19.7,950,,,,42,64.1,540,
2213-1758,$0.0000 \pm 0.0003$,Balmer series,,,,,,,,,,,,,,,,,,,,,,
2214-0542,$0.1540 \pm 0.0004$,"[OII], [OIII]",,,,,,,,,,,,,,,,,,,,,,
2214-1619,$0.296 \pm 0.001$,"bMgII, OII, bH$\gamma$, bH$\beta$, [OIII]",,,,,,,42.6,23.8,4790,42.7,61.8,3740,,,,,,,,,,
2215-1744,$2.226 \pm 0.003$,"bLy$\alpha$, Si IV, bCIV",44.4,23.8,2510,,,,,,,,,,,,,,,,,,,
2216-1605,$0.0890 \pm 0.0004$,"H$\beta$, OII, [OIII], OI, bH$\alpha$, [NII], [SII]",,,,,,,,,,,,,40.2,3.4,890,,,,,,,Possible mismatch in fluxes.
2216-0939,$0.0950 \pm 0.0004$,"OII, [OIII], [NII], CaII H",,,,,,,,,,,,,,,,,,,,,,
2217-0907,$0.0946 \pm 0.0003$,"OII, [NII], H$\alpha$",,,,,,,,,,,,,,,,,,,41,17.5,310,
2217-1744,$0.0000 \pm 0.0003$,M star,,,,,,,,,,,,,,,,,,,,,,
2225-0457,$1.4055 \pm 0.0005$,"bCIV, bCIII\big], bMgII",44.5,163.6,3370,44,70.8,5720,44.2,75.4,4920,,,,,,,,,,,,,
2226-0955,$0.1271 \pm 0.0003$,"[OII], [OIII], [NII], H$\alpha$",,,,,,,,,,,,,,,,,,,41.2,16.9,580,
2230-0733,$0.0557 \pm 0.0003$,"[OII], H$\beta$, [OIII], bH$\alpha$, [NII], [SII]",,,,,,,,,,,,,40,2.3,700,41.4,45.6,1390,,,,
2235-0839,$0.1333 \pm 0.0002$,"[OII], H$\alpha$, [NII]",,,,,,,,,,,,,,,,,,,41.2,33,430,
2238-0539,$0.1750 \pm 0.0009$,"[OII], H$\gamma$, bH$\beta$, [OIII], bH$\alpha$, [NII], [SII] ",,,,,,,,,,41.5,42,2380,,,,42.1,121.4,1480,,,,
2251-1248,,Inconclusive,,,,,,,,,,,,,,,,,,,,,,Possible mismatch in fluxes.
2253-0825,$0.0605 \pm 0.0005$,"NeV, OII, H$\beta$, [OIII], OI, H$\alpha$, [NII], [SII]",,,,,,,,,,,,,40.3,2.6,270,,,,41.5,19.3,450,
2301-0702,$0.2310 \pm 0.0005$,"CaII H,CaII K, H$\delta$ ",,,,,,,,,,,,,,,,,,,,,,
2303-0549,$0.600 \pm 0.001$,"bMgII, [OII], bH$\delta$, bH$\gamma$, bH$\beta$, [OIII] ",,,,,,,42.9,64.2,7000,42.7,138.3,5390,,,,,,,,,,
2304-0318,$0.323 \pm 0.003$,"bMgII, bH$\gamma$, bH$\beta$, [OIII], bH$\alpha$, [NII] ",,,,,,,42.7,47.9,4000,42.2,52.3,3740,,,,42.8,355.4,3920,,,,
2306-0547,$1.902 \pm 0.004$,"bLy$\alpha$, bCIV, bCIII\big], bMgII ",44.3,114.5,10060,,,,43.8,76.6,8400,,,,,,,,,,,,,"$\delta z$ = 0.017 for bLy$\alpha$. Estimated CIV FWHM, EW, and luminosity. "
2307-0756,$0.1210 \pm 0.0007$,"[OII], bH$\delta$, bH$\gamma$, bH$\beta$, [OIII], bH$\alpha$, [NII] ",,,,,,,,,,41.8,39.3,1470,,,,42.3,201.2,1390,,,,
2311-0741,$1.384 \pm 0.003 $,"bCIV, bCIII\big], bMgII, [OII] ",44.1,37,3740,44,45.7,10040,43.8,68.3,5510,,,,,,,,,,,,,
2319-0845,$0.0000 \pm 0.0005$,Balmer absorption ,,,,,,,,,,,,,,,,,,,,,,
2333-0820,$0.594 \pm 0.001$,"bMgII, H$\delta$, bH$\beta$, [OIII]",,,,,,,43.7,19.3,3140,43.6,51.9,3640,,,,,,,,,,
2348-0717,$0.586 \pm 0.002$,"bMgII, [OII], b[NeIII], bH$\beta$, [OIII]",,,,,,,43.6,58.1,6680,42.8,40.7,4090,,,,,,,,,,Possible mismatch in fluxes. Estimated bH$_\beta$ FWHM due absorption line.
2356-0404,$0.228 \pm 0.001$,"bMgII, [OII], bH$\gamma$, bH$\beta$, [OIII], bH$\alpha$, [NII]",,,,,,,43.2,42.1,5750,42.7,84.5,4240,41.6,7.2,620,43.3,569.9,3820,41.9,20.9,360,
